Dynamical Dark Energy Properties Hidden in the Dark Matter Halos and Voids

In this paper, we analysed the halos and voids properties of a GR-based N-body simulation carried out at redshifts z= 0.0 and z= 0.8 as differences between dynamical dark energy models (namely PL and CPL) with respect to LCDM. Analysing the halos demonstrates that both models, PL and CPL, behave like LCDM, despite the velocity dispersion of halos was more sensitive to the dynamical dark energy model. In addition, a void finder was developed to extract the properties of voids from simulated data. Further statistical model on voids confirms that the PL model produces larger voids. In summary, our novel simulation demonstrates void properties are better than halo properties in discriminating between dark energy models. Hence, the results suggest to make more use of the properties of voids in future studies of discriminating dynamical dark energy models.

==> Dark Energy Effect on Voids (black arrxiv)/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
